Parallel square-root statistical linear regression for inference in nonlinear state space models

In this article, we introduce parallel-in-time methods for state and parameter estimation in general nonlinear non-Gaussian state-space models using the statistical linear regression and the iterated statistical posterior linearization paradigms. We also reformulate the proposed methods in a square-root form, resulting in improved numerical stability while preserving the parallelization capabilities. We then leverage the fixed-point structure of our methods to perform likelihood-based parameter estimation in logarithmic time with respect to the number of observations. Finally, we demonstrate the practical performance of the methodology with numerical experiments run on a graphics processing unit (GPU).

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> figures/GPU-population-model.csv <==
,time_steps,gpu_IEKS_std_seq_time,gpu_IEKS_std_par_time,gpu_IPLS_std_seq_time,gpu_IPLS_std_par_time
0,4.0,0.041032164096832274,0.02076707363128662,0.082242431640625,0.027160377502441407
1,5.0,0.04995640516281128,0.021003246307373047,0.10197336912155151,0.02714726686477661
2,8.0,0.07757435083389282,0.029006133079528807,0.16072832584381103,0.0353936243057251
3,12.0,0.11467602014541627,0.033052022457122805,0.23876705884933472,0.03920989751815796
4,18.0,0.16995396852493286,0.03785659790039062,0.3560830283164978,0.04381577491760254
5,27.0,0.25218825817108154,0.041894738674163816,0.5310918784141541,0.04789911508560181
6,40.0,0.3725537538528442,0.047608566284179685,0.774239764213562,0.05403309106826782
7,59.0,0.5482054758071899,0.049905264377593996,1.1435294580459594,0.05597447395324707
8,87.0,0.8065689253807068,0.05668849468231201,1.6849530243873596,0.0627328610420227
9,128.0,1.1805182099342346,0.0659163761138916,2.4726599287986755,0.07199403762817383


==> figures/GPU_sdR11_runtime.csv <==
,time_steps,time_extended_par,time_extended_seq,time_cubature_par,time_cubature_seq,time_unscented_par,time_unscented_seq,time_gh_par,time_gh_seq
0,1.0,5.539441466331482,4.65810797214508,4.144447445869446,5.0486449003219604,3.2144117832183836,5.802731084823608,12.282903456687928,7.8959509372711185
1,2.0,5.773858118057251,6.249369120597839,5.192798280715943,6.054130291938781,4.058993458747864,6.287538647651672,4.881096649169922,8.23202042579651
2,4.0,9.56066164970398,6.374066472053528,6.311632370948791,6.428115820884704,6.159718418121338,6.68238263130188,6.4907389879226685,12.029144549369812
3,8.0,8.113279771804809,6.719751381874085,8.68844690322876,7.434083151817322,8.441733980178833,11.265682792663574,8.78057005405426,15.453806304931641
4,16.0,10.533992624282837,7.416574716567993,11.022549676895142,9.32441313266754,14.187280130386352,10.407850360870361,12.173771500587463,19.32522850036621
5,32.0,13.11452341079712,8.411789202690125,13.71636164188385,12.792033910751343,17.22513618469238,12.681714081764222,13.74758780002594,28.03245041370392
6,64.0,15.869463396072387,10.13366527557373,16.946201133728028,19.285227823257447,19.385251235961913,19.23937585353851,16.62862958908081,43.70174813270569
7,128.0,22.471708726882934,12.69025535583496,19.63643832206726,27.73997097015381,25.152721095085145,26.5005530834198,19.469392251968383,59.44984591007233
8,256.0,29.272184228897096,22.56820068359375,23.260619974136354,97.29505891799927,28.86279616355896,71.41865611076355,24.4318843126297,205.17023460865022
9,512.0,43.737704610824586,53.57206757068634,26.53414442539215,119.96011819839478,26.4080753326416,113.27430140972137,27.6795658826828,290.6195953369141
10,1024.0,29.792159700393675,98.24435255527496,31.675014662742615,345.2794182062149,31.984471368789674,337.81666872501376,39.691693019866946,807.4516313314438
11,2048.0,55.15615060329437,386.1480382680893,34.851948618888855,416.7242109298706,35.4331609249115,632.9392791032791,48.26230480670929,1062.8296975135804
12,4096.0,67.21920900344848,518.4089642763138,68.68994646072387,1825.364112687111,48.09347474575043,2251.756316280365,120.82574548721314,6231.092342782021


==> figures/rtx-GPU-all-methods.csv <==
,time_steps,gpu_cubature_std_seq_mean_time,gpu_cubature_std_par_mean_time,gpu_cubature_sqrt_par_mean_time,gpu_cubature_sqrt_seq_mean_time,gpu_extended_std_seq_mean_time,gpu_extended_std_par_mean_time,gpu_extended_sqrt_par_mean_time,gpu_extended_sqrt_seq_mean_time
0,4.0,0.015844321250915526,0.00741635799407959,0.03614407300949097,0.13014625310897826,0.011879534721374511,0.0057170820236206055,0.019712920188903808,0.050688517093658444
1,8.0,0.030594654083251953,0.009773964881896973,0.04581456661224365,0.2573470878601074,0.023227856159210206,0.008041460514068604,0.029377593994140624,0.10078853607177735
2,18.0,0.06819031715393066,0.012520391941070557,0.054376919269561765,0.5777832102775574,0.05158259868621826,0.010477476119995117,0.03951586246490479,0.225942440032959
3,40.0,0.15096349477767945,0.015374438762664795,0.06720475912094116,1.278767111301422,0.11389065742492675,0.013783793449401855,0.04989442586898804,0.5058973693847656
4,87.0,0.32794074058532713,0.01839061260223389,0.07710079908370972,2.7716406202316284,0.24759206295013428,0.01629664182662964,0.060330567359924314,1.0884695720672608
5,188.0,0.7087276482582092,0.02246926784515381,0.09865954399108887,5.992056348323822,0.5343194127082824,0.020069918632507323,0.07527647018432618,2.3473423504829407
6,406.0,1.5292801260948181,0.028433613777160645,0.1304718565940857,12.943297684192657,1.1519191980361938,0.02516772747039795,0.10319668769836426,5.068892698287964
7,877.0,3.3166761302948,0.03601326465606689,0.17508628845214844,27.948376228809355,2.486581768989563,0.03114244222640991,0.13721031427383423,10.935337574481965
8,1896.0,7.170076892375946,0.05171873092651367,0.24497393608093262,60.304505789279936,5.374922201633454,0.042344255447387694,0.19316072702407838,23.501788544654847
9,4096.0,15.509089815616608,0.08611133337020874,0.3750935983657837,130.28277475118637,11.62447581768036,0.06849698305130004,0.30117857456207275,50.56671187877655


==> figures/rtx_fl32_cubature_ell.csv <==
,observations,fl32_gpu_cubature_sqrt_par_ell,fl32_gpu_cubature_std_par_ell
0,100.0,0.0,80.0
1,200.0,0.0,46.666666666666664
2,300.0,0.0,26.666666666666668
3,400.0,0.0,6.666666666666667
4,500.0,0.0,100.0
5,1000.0,0.0,100.0
6,1500.0,0.0,100.0
7,2000.0,0.0,100.0
8,2500.0,20.0,100.0
9,3000.0,0.0,100.0
10,3500.0,26.666666666666668,100.0
11,4000.0,33.33333333333333,100.0
12,4500.0,53.333333333333336,100.0
13,5000.0,100.0,100.0
14,5500.0,100.0,100.0
15,6000.0,100.0,100.0
16,6500.0,100.0,100.0
17,7000.0,100.0,100.0
18,7500.0,100.0,100.0
19,8000.0,100.0,100.0


==> figures/rtx_fl32_extended_ell.csv <==
,observations,fl32_gpu_extended_sqrt_par_ell,fl32_gpu_extended_std_par_ell
0,100.0,0.0,0.0
1,200.0,0.0,0.0
2,300.0,0.0,6.666666666666667
3,400.0,0.0,0.0
4,500.0,0.0,0.0
5,1000.0,0.0,0.0
6,1500.0,0.0,6.666666666666667
7,2000.0,0.0,13.333333333333334
8,2500.0,0.0,6.666666666666667
9,3000.0,0.0,6.666666666666667
10,3500.0,0.0,26.666666666666668
11,4000.0,0.0,6.666666666666667
12,4500.0,0.0,13.333333333333334
13,5000.0,0.0,0.0
14,5500.0,0.0,0.0
15,6000.0,0.0,13.333333333333334
16,6500.0,0.0,0.0
17,7000.0,6.666666666666667,13.333333333333334
18,7500.0,0.0,0.0
19,8000.0,13.333333333333334,6.666666666666667

